Numerical investigation into fracture resistance of bone following adaptation

Bone adapts in response to its mechanical environment. This evolution of bone density is one of the most important mechanisms for developing fracture resistance. A finite element framework for simulating bone adaptation, commonly called bone remodelling, is presented. This is followed by a novel method to both quantify fracture resistance and to simulate fracture propagation. The authors' previous work on the application of configurational mechanics for modelling fracture is extended to include the influence of heterogeneous bone density distribution. The main advantage of this approach is that configurational forces, and fracture energy release rate, are expressed exclusively in terms of nodal quantities. This approach avoids the need for post-processing and enables a fully implicit formulation for modelling the evolving crack front. In this paper density fields are generated from both (a) bone adaptation analysis and (b) subject-specific geometry and material properties obtained from CT scans. It is shown that, in order to correctly evaluate the configurational forces at the crack front, it is necessary to have a spatially smooth density field with higher regularity than if the field is directly approximated on the finite element mesh. Therefore, discrete density data is approximated as a smooth density field using a Moving Weighted Least Squares method. Performance of the framework is demonstrated using numerical simulations for bone adaptation and subsequent crack propagation, including consideration of an equine 3rd metacarpal bone. The degree of bone adaption is shown to influence both fracture resistance and the resulting crack path.

==> Figures/Configurations.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Configurations.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{964.17426695bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45722022)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/Configurations.pdf}}%
    \put(0.11804528,0.43509292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20079358\unitlength}\raggedright Current material\end{minipage}}}%
    \put(0.11804528,0.41020115){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15839566\unitlength}\raggedright domain\end{minipage}}}%
    \put(0.59207021,0.4330915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1821572\unitlength}\raggedright Spatial domain\end{minipage}}}%
    \put(0.6902959,0.10114472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23444724\unitlength}\raggedright Reference material\end{minipage}}}%
    \put(0.6902959,0.07957186){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15839566\unitlength}\raggedright domain\end{minipage}}}%
    \put(0.28482011,0.43766868){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37503594\unitlength}\centering $\varphi(\mathbf X,t)$\end{minipage}}}%
    \put(0.32313996,0.20201479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.79511639\unitlength}\centering $\mathbf \Phi ({ \boldsymbol {\rm \upchi}},t)$\end{minipage}}}%
    \put(0.34240299,0.06825478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20601127\unitlength}\centering $\rm \upchi$\end{minipage}}}%
    \put(0.04121508,0.34333581){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33449956\unitlength}\centering ${\boldsymbol {\rm X}}$\end{minipage}}}%
    \put(0.47184263,0.34167636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33449956\unitlength}\centering ${\boldsymbol {\rm x}}$\end{minipage}}}%
    \put(0.24950307,0.21197296){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18254308\unitlength}\centering $\mathbf H$\end{minipage}}}%
    \put(0.42042653,0.21197296){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18254308\unitlength}\centering $\mathbf h$\end{minipage}}}%
    \put(0.2439797,0.26845764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23182627\unitlength}\centering $\mathcal B_t$\end{minipage}}}%
    \put(0.51040817,0.0444129){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23182627\unitlength}\centering $\mathcal B_0$\end{minipage}}}%
    \put(0.66980467,0.26904503){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21833206\unitlength}\centering $\Omega_t$\end{minipage}}}%
    \put(0.15518094,0.33584742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.64014894\unitlength}\centering $\mathbf F=\mathbf h \mathbf H^{-1}$\end{minipage}}}%
    \put(0.11804528,0.47832524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12113993\unitlength}\raggedright  \end{minipage}}}%
    \put(-0.12483784,0.10589248){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.79511639\unitlength}\centering $\mathbf \Xi ({ \boldsymbol {\rm \upchi}},t)$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/Hierarchical2nd.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Hierarchical2nd.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1302.85745341bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38213529)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/Hierarchical2nd.pdf}}%
    \put(0.07885615,0.06){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05706475\unitlength}\centering 0\end{minipage}}}%
    \put(0.84364776,0.06){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08683767\unitlength}\centering 1\end{minipage}}}%
    \put(-0.04457736,0.400){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31881828\unitlength}\centering $N_0$\end{minipage}}}%
    \put(0.33378669,0.4){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31881828\unitlength}\centering $N_2$\end{minipage}}}%
    \put(0.72579665,0.4){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31881828\unitlength}\centering $N_1$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/HierarchicalNaturals.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HierarchicalNaturals.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1072.82226562bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32381186)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/HierarchicalNaturals.pdf}}%
    \put(-0.02365803,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09437724\unitlength}\centering 0\end{minipage}}}%
    \put(0.9,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18176357\unitlength}\centering +1\end{minipage}}}%
    \put(-0.04374523,0.34590096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32507715\unitlength}\centering $\xi$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/QuarterPoint.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'QuarterPoint.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3628.80246763bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21118528)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/QuarterPoint.pdf}}%
    \put(-0.00149346,0.15479093){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13227503\unitlength}\raggedright Opposite\end{minipage}}}%
    \put(-0.00149346,0.12569041){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13227503\unitlength}\raggedright crack\end{minipage}}}%
    \put(-0.00149346,0.09835357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11148895\unitlength}\raggedright surface\end{minipage}}}%
    \put(0.27489839,0.21771607){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04913072\unitlength}\centering $l$\end{minipage}}}%
    \put(0.16749147,0.08417419){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18987498\unitlength}\centering $r_{\rm q}$\end{minipage}}}%
    \put(0.14172581,0.16738663){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18987498\unitlength}\centering $\kappa l$\end{minipage}}}%
    \put(0.17699916,0.13526268){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering 0\end{minipage}}}%
    \put(0.26650352,0.13591109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering 2\end{minipage}}}%
    \put(0.40270431,0.1350203){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering 3\end{minipage}}}%
    \put(0.45089021,0.09300723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering 0\end{minipage}}}%
    \put(0.56580166,0.09322993){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering 2\end{minipage}}}%
    \put(0.67562042,0.09330994){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering 1\end{minipage}}}%
    \put(0.84761853,0.09065172){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering 0\end{minipage}}}%
    \put(0.73455485,0.09380113){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering -1\end{minipage}}}%
    \put(0.96162701,0.09405308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering +1\end{minipage}}}%
    \put(0.84824841,0.16592252){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09224341\unitlength}\centering $\xi$\end{minipage}}}%
    \put(0.42742821,0.2068987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09224341\unitlength}\centering $N_0$\end{minipage}}}%
    \put(0.53898016,0.2068987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09224341\unitlength}\centering $N_2$\end{minipage}}}%
    \put(0.65317762,0.2068987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09224341\unitlength}\centering $N_1$\end{minipage}}}%
    \put(0.1747464,0.03110092){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering a)\end{minipage}}}%
    \put(0.56754743,0.03200961){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering b)\end{minipage}}}%
    \put(0.85085334,0.03155079){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04122303\unitlength}\centering c)\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/QuarterPointHierarchical.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'QuarterPointHierarchical.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3743.12576948bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19931067)%
\put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/QuarterPointHierarchical.pdf}}%
    \put(0.015,0.132){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13067765\unitlength}\raggedright Opposite\end{minipage}}}%
    \put(0.015,0.1){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08365812\unitlength}\raggedright crack\end{minipage}}}%
    \put(0.015,0.07){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11785414\unitlength}\raggedright surfaces\end{minipage}}}%
    \put(0.2408922,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11785414\unitlength}\centering $l$\end{minipage}}}%
    \put(0.14318929,0.11369005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11785414\unitlength}\centering 0\end{minipage}}}%
    \put(0.36241019,0.11234663){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11785414\unitlength}\centering 1\end{minipage}}}%
    \put(0.18837688,0.065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15449274\unitlength}\centering $r_{\rm q}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figures/QuarterPointHierarchical.pdf}}%
    \put(0.45947704,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01588987\unitlength}\centering 0\end{minipage}}}%
    \put(0.67243585,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02418024\unitlength}\centering 1\end{minipage}}}%
    \put(0.42510657,0.17989283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08877603\unitlength}\centering $N_0$\end{minipage}}}%
    \put(0.53046331,0.17954046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08877603\unitlength}\centering $N_2$\end{minipage}}}%
    \put(0.63961979,0.1795474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08877602\unitlength}\centering $N_1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figures/QuarterPointHierarchical.pdf}}%
    \put(0.76671589,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02147931\unitlength}\centering 0\end{minipage}}}%
    \put(0.975,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04136757\unitlength}\centering +1\end{minipage}}}%
    \put(0.76214424,0.144610168){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07398432\unitlength}\centering $\xi$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Figures/QuarterPointHierarchical.pdf}}%
    \put(0.21082995,0.02894118){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04956778\unitlength}\centering a)\end{minipage}}}%
    \put(0.55241507,0.0271356){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04956778\unitlength}\centering b)\end{minipage}}}%
    \put(0.86644472,0.02785163){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04956778\unitlength}\centering c)\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/mc3_biol_eq.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figures/equilibrium_state.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1408.08964844bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25266428)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/mc3_biol_eq.pdf}}%
    \put(0.14579049,0.00724429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.02654168,0.04503197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.0069185\unitlength}\raggedright a)                  \hspace{5cm}                           b)             \hspace{5cm}                              c) \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figures/mc3_biol_eq.pdf}}%
    \put(0.31665188,0.08593827){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.0}}}%
    \put(0.47314837,0.08593827){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.38243939,0.08593827){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.0}}}%
    \put(0.39778981,0.11286744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Density $[\mathrm{g/cm^3}]$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figures/mc3_biol_eq.pdf}}%
    \put(0.82126611,0.22265583){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.0}}}%
    \put(0.97870338,0.22265583){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.10}}}%
    \put(0.89998473,0.22265583){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.050}}}%
    \put(0.90105818,0.2578607){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Strain energy density$ \rm [MPa] $}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Figures/mc3_biol_eq.pdf}}%
    \put(0.6692756,0.38367285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.03457172,0.22871614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> Figures/mwls_mapping_comparisons.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figures/mwls_mapping_comparisons.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{628.27006836bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67037767)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/mwls_mapping_comparisons.pdf}}%
    \put(0.31985861,0.39200539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.66938695,0.39200539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.40630118,0.39200539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.0}}}%
    \put(0.49399641,0.39200539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.58169172,0.39200539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.0}}}%
    \put(0.49462282,0.42506117){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Density $[\mathrm{g/cm^3}]$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figures/mwls_mapping_comparisons.pdf}}%
    \put(-0.00210306,0.44737025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a)}}}%
    \put(-0.00210306,0.0781023){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b)}}}%
  \end{picture}%
\endgroup%


==> Figures/mwlsmapping_cross.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figures/mwlsmapping_cross.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{872.2566252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75110358)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/mwlsmapping_cross.pdf}}%
    \put(0.51855452,0.36813323){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1024.0}}}%
    \put(0.96216311,0.36813323){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2343.0}}}%
    \put(0.65211412,0.36813323){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.0}}}%
    \put(0.78408368,0.36813323){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1000.0}}}%
    \put(0.73876884,0.39993304){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{HU}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figures/mwlsmapping_cross.pdf}}%
    \put(-0.00220273,0.37438752){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15106903\unitlength}\raggedright a) \end{minipage}}}%
    \put(-0.00220273,0.0552154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15106903\unitlength}\raggedright b) \end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/prism_error.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figures/prism_error.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{795.01708984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41423314)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/prism_error.pdf}}%
    \put(0.8825629,0.13125657){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.11981203,0.14534431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{a)}}}%
    \put(0.50420625,0.14534431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{b)}}}%
    \put(0.8825629,0.14534431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{c)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figures/prism_error.pdf}}%
    \put(0.27291252,0.05147177){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.0e-5}}}%
    \put(0.74221399,0.05147177){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.0e+0}}}%
    \put(0.36542711,0.05147177){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.0e-4}}}%
    \put(0.5538207,0.05147177){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.0e-2}}}%
    \put(0.45962388,0.05147177){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.0e-3}}}%
    \put(0.51008645,0.09857012){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L_2$ norm error (log)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figures/prism_error.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/tikz/plate_conv_no_sing_fig.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figures/tikz/plate_conv_no_sing_fig.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{193.16269531bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.04255023)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/tikz/plate_conv_no_sing_fig.pdf}}%
    \put(0.77797214,0.09166761){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0e+0}}}%
    \put(0.77797214,0.85371952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6.8e-03}}}%
    \put(0.77797214,0.31531328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.0e-3}}}%
    \put(0.77797214,0.53895895){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4.0e-3}}}%
    \put(0.77797214,0.76260461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6.0e-3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figures/tikz/plate_conv_no_sing_fig.pdf}}%
    \put(1.17926189,0.11665287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.70217484,0.94846614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UY [-]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figures/tikz/plate_conv_no_sing_fig.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/weighs.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'weighs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{435.39850899bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64339728)%
    \put(0.15716522,0.02626828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21451825\unitlength}\centering $\rm X$\end{minipage}}}%
    \put(0.08910956,0.12724586){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21451825\unitlength}\centering $\rm Y$\end{minipage}}}%
    \put(0.75098975,0.21358025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21451825\unitlength}\centering $r$\end{minipage}}}%
    \put(0.3785977,0.64538358){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21451825\unitlength}\centering $w$\end{minipage}}}%
    \put(0.58937341,0.50075416){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38382127\unitlength}\centering $w(r)$\end{minipage}}}%
    \put(0.105,0.212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.28546002\unitlength}\centering ${\boldsymbol {\rm X}}_i $\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figures/weighs.pdf}}%
    \put(-0.67040724,0.55375624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.91320749\unitlength}\centering $w(||{\mathbf X}_{\rm t}-{\mathbf X}_{\rm i}||)$\end{minipage}}}%
    \put(-0.74259069,0.26053452){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{2.43661404\unitlength}\centering ${\boldsymbol {\rm X}}_{\rm t}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/weighs.pdf}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figures/weighs.pdf}}%
  \end{picture}%
\endgroup%

